RX J0440.9+4431: another supercritical X-ray pulsar

In the beginning of 2023 the Be transient X-ray pulsar RX J0440.9+4431 underwent a fist-ever giant outburst observed from the source peaking in the beginning of February and reaching peak luminosity of $\sim 4.3\times10^{37}$ erg s$^{-1}$. Here we present the results of a detailed spectral and temporal study of the source based on NuSTAR, INTEGRAL, Swift, and NICER observations performed during this period and covering wide range of energies and luminosities. We find that both the pulse profile shape and spectral hardness change abruptly around $\sim2.8\times10^{37}$ erg s$^{-1}$, which we associate with a transition to super-critical accretion regime and erection of the accretion column. The observed pulsed fraction decreases gradually with energy up to 20 keV (with a local minimum around fluorescence iron line), which is unusual for an X-ray pulsar, and then rises rapidly at higher energies with the pulsations significantly detected up to $\sim120$ keV. The broadband energy spectra of RX J0440.9+4431 at different luminosity states can be approximated with a two-hump model with peaks at energies of about 10-20 and 50-70 keV previously suggested for other pulsars without additional features. In particular an absorption feature around 30 keV previously reported and interpreted as a cyclotron line in the literature appears to be absent when using this model, so the question regarding the magnetic field strength of the neutron star remains open. Instead, we attempted to estimate field using several indirect methods and conclude that all of them point to a relatively strong field of around $B\sim 10^{13}$ G.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
